Entanglement transfer of a Rydberg W-state to a multi-mode photonic state

A robust quantum protocol has been developed that achieves highly efficient entanglement transfer from a three-atom Rydberg system, initially in a W state (|rrg>+|rgr>+|grr>)/3^0.5, to an equivalent photonic W state (|101>+|110>+|011>)/3^0.5. The entanglement transfer is achieved by dynamically adjusting the cavity mode frequencies and modulating the coupling rates, simplifying the complex transfer process into a sequence of processes involving two-level avoided crossings. We demonstrate that entanglement transfer can be achieved using either a fully adiabatic protocol or one with controlled non-adiabatic transitions at avoided crossings, generated by continuously chirping the cavity modes. Our adiabatic protocol uses the fractional STIRAP method to facilitate the partial population transfer required for generation of the photonic W state. In comparison, the non-adiabatic protocol uses non-adiabatic transitions to achieve the required partial population transfer. Furthermore, we propose two strategies for experimental implementation of our protocols.

==> paperstoread.txt <==
https://journals.aps.org/pra/pdf/10.1103/PhysRevA.90.062509

The Role of the Stokes Phenomenon in Nonadiabatic Transitions

https://link.springer.com/article/10.1140/epjp/s13360-021-01222-4

https://journals.aps.org/pra/pdf/10.1103/PhysRevA.104.012618

https://journals.aps.org/pra/pdf/10.1103/PhysRevA.97.042336
